Online Bayesian Persuasion Without a Clue

We study online Bayesian persuasion problems in which an informed sender repeatedly faces a receiver with the goal of influencing their behavior through the provision of payoff-relevant information. Previous works assume that the sender has knowledge about either the prior distribution over states of nature or receiver's utilities, or both. We relax such unrealistic assumptions by considering settings in which the sender does not know anything about the prior and the receiver. We design an algorithm that achieves sublinear regret with respect to an optimal signaling scheme, and we also provide a collection of lower bounds showing that the guarantees of such an algorithm are tight. Our algorithm works by searching a suitable space of signaling schemes in order to learn receiver's best responses. To do this, we leverage a non-standard representation of signaling schemes that allows to cleverly overcome the challenge of not knowing anything about the prior over states of nature and receiver's utilities. Finally, our results also allow to derive lower/upper bounds on the sample complexity of learning signaling schemes in a related Bayesian persuasion PAC-learning problem.

==> Tikz_pictures/slicing_signaling_schemes.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
	%uncomment if require: \path (0,317); %set diagram left start at 0, and has height of 317
	
	%Shape: Axis 2D [id:dp37820866933377695] 
	\draw  (103.93,269.5) -- (356.96,269.5)(129.23,43) -- (129.23,294.67) (349.96,264.5) -- (356.96,269.5) -- (349.96,274.5) (124.23,50) -- (129.23,43) -- (134.23,50)  ;
	%Shape: Square [id:dp38174439485660927] 
	\draw   (129.23,76.4) -- (322.33,76.4) -- (322.33,269.5) -- (129.23,269.5) -- cycle ;
	%Shape: Polygon [id:ds4875420917083413] 
	\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=0.25 ] (129.23,76.4) -- (250.33,77) -- (129.23,269.5) -- cycle ;
	%Shape: Polygon [id:ds910503024415857] 
	\draw  [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.39 ] (250.33,77) -- (322.33,76.4) -- (322.33,140) -- (129.23,269.5) -- cycle ;
	%Shape: Polygon [id:ds952768611812367] 
	\draw  [fill={rgb, 255:red, 65; green, 117; blue, 5 }  ,fill opacity=0.29 ] (322.33,140) -- (322.33,269.5) -- (129.23,269.5) -- cycle ;
	%Straight Lines [id:da7713430968736776] 
	\draw [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,draw opacity=1 ][line width=3]    (244.33,191.33) -- (322.33,269.5) ;
	%Straight Lines [id:da150816090415675] 
	\draw [color={rgb, 255:red, 166; green, 0; blue, 21 }  ,draw opacity=1 ][line width=2.25]    (129.23,76.4) -- (203.33,150.33) ;
	%Straight Lines [id:da05523347007495061] 
	\draw [color={rgb, 255:red, 0; green, 55; blue, 122 }  ,draw opacity=1 ][line width=3]    (203.33,150.33) -- (244.33,191.33) ;
	
	% Text Node
	\draw (137.23,144.95) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathcal{X}^{\square }( a_{1})$};
	% Text Node
	\draw (268,90) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathcal{X}^{\square }( a_{2})$};
	% Text Node
	\draw (169,245) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathcal{X}^{\square }( a_{3})$};
	% Text Node
	\draw (105,50) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle x_{\theta _{1}}$};
	% Text Node
	\draw (332,274) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle x_{\theta _{2}}$};
	% Text Node
	\draw (317.33,276.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle 1$};
	% Text Node
	\draw (114.33,71.33) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle 1$};
	% Text Node
	\draw (175.76,89.52) node [anchor=north west][inner sep=0.75pt]  [rotate=-45] [align=left] {$\displaystyle \mathcal{X}^{\vartriangle }( a_{1})$};
	% Text Node
	\draw (223.76,136.52) node [anchor=north west][inner sep=0.75pt]  [rotate=-45] [align=left] {$\displaystyle \mathcal{X}^{\vartriangle }( a_{2})$};
	% Text Node
	\draw (275.76,188.52) node [anchor=north west][inner sep=0.75pt]  [rotate=-45] [align=left] {$\displaystyle \mathcal{X}^{\vartriangle }( a_{3})$};
	
	
\end{tikzpicture}
